A Resource-Driven Framework for Configurable Entanglement in Quantum Networks

Shared multipartite entanglement defines a ``whatever channel'', i.e., a latent communication substrate that does not determine a priori which end-to-end entangled links are activated, but can be configured to support different entanglement-connectivity graphs through Local Operations and Classical Communication (LOCC). Building on this, we propose a resource-driven framework in which multipartite entanglement is treated as a programmable resource that induces a space of admissible entanglement-graph configurations. Within this framework, connectivity provisioning emerges as a particular instance of a more general resource reconfiguration process. To support this paradigm, we introduce a set of structural design parameters that characterize the operational degrees of freedom of the resource and define the admissible transformations independently of the specific mechanism used to realize them. We then formalize Entanglement Rolling as a measurement-based protocol that operates over the induced configuration space, enabling the systematic reconfiguration of the shared resource across a family of multipartite states. Finally, we analyze the proposed framework under realistic noise conditions. Leveraging the Noisy Stabilizer Formalism (NSF), we derive closed-form noise maps that characterize the effect of noise on the resource transformations and show that the proposed approach maintains reliable performance under relevant noise processes.

==> Figures/fig6_threshold_bell_no2.dat <==
p T
9.97466083e-01 1.33352143e-03
9.86050268e-01 1.41253754e-03
9.75119406e-01 1.49623566e-03
9.64661036e-01 1.58489319e-03
9.54662433e-01 1.67880402e-03
9.45110584e-01 1.77827941e-03
9.35992191e-01 1.88364909e-03
9.27293707e-01 1.99526231e-03
9.19001381e-01 2.11348904e-03
9.11101317e-01 2.23872114e-03
9.03579531e-01 2.37137371e-03
8.96422021e-01 2.51188643e-03
8.89614824e-01 2.66072506e-03
8.83144079e-01 2.81838293e-03
8.76996078e-01 2.98538262e-03
8.71157318e-01 3.16227766e-03
8.65614544e-01 3.34965439e-03
8.60354782e-01 3.54813389e-03
8.55365379e-01 3.75837404e-03
8.50634019e-01 3.98107171e-03
8.46148752e-01 4.21696503e-03
8.41898005e-01 4.46683592e-03
8.37870595e-01 4.73151259e-03
8.34055738e-01 5.01187234e-03
8.30443048e-01 5.30884444e-03
8.27022543e-01 5.62341325e-03
8.23784644e-01 5.95662144e-03
8.20720164e-01 6.30957344e-03
8.17820312e-01 6.68343918e-03
8.15076679e-01 7.07945784e-03
8.12481228e-01 7.49894209e-03
8.10026294e-01 7.94328235e-03
8.07704561e-01 8.41395142e-03
8.05509061e-01 8.91250938e-03
8.03433157e-01 9.44060876e-03
8.01470534e-01 1.00000000e-02
7.99615185e-01 1.05925373e-02
7.97861401e-01 1.12201845e-02
7.96203757e-01 1.18850223e-02
7.94637101e-01 1.25892541e-02
7.93156545e-01 1.33352143e-02
7.91757449e-01 1.41253754e-02
7.90435411e-01 1.49623566e-02
7.89186260e-01 1.58489319e-02
7.88006040e-01 1.67880402e-02
7.86891003e-01 1.77827941e-02
7.85837598e-01 1.88364909e-02
7.84842461e-01 1.99526231e-02
7.83902407e-01 2.11348904e-02
7.83014422e-01 2.23872114e-02
7.82175651e-01 2.37137371e-02
7.81383393e-01 2.51188643e-02
7.80635092e-01 2.66072506e-02
7.79928329e-01 2.81838293e-02
7.79260817e-01 2.98538262e-02
7.78630392e-01 3.16227766e-02
7.78035008e-01 3.34965439e-02
7.77472730e-01 3.54813389e-02
7.76941728e-01 3.75837404e-02
7.76440272e-01 3.98107171e-02
7.75966727e-01 4.21696503e-02
7.75519547e-01 4.46683592e-02
7.75097272e-01 4.73151259e-02
7.74698520e-01 5.01187234e-02
7.74321986e-01 5.30884444e-02
7.73966438e-01 5.62341325e-02
7.73630709e-01 5.95662144e-02
7.73313700e-01 6.30957344e-02
7.73014369e-01 6.68343918e-02
7.72731733e-01 7.07945784e-02
7.72464865e-01 7.49894209e-02
7.72212886e-01 7.94328235e-02
7.71974969e-01 8.41395142e-02
7.71750330e-01 8.91250938e-02
7.71538230e-01 9.44060876e-02
7.71337970e-01 1.00000000e-01


==> Figures/fig6_threshold_bell_no3.dat <==
p T
9.99795913e-01 1.58489319e-03
9.88716395e-01 1.67880402e-03
9.78175780e-01 1.77827941e-03
9.68151835e-01 1.88364909e-03
9.58622988e-01 1.99526231e-03
9.49568288e-01 2.11348904e-03
9.40967386e-01 2.23872114e-03
9.32800517e-01 2.37137371e-03
9.25048493e-01 2.51188643e-03
9.17692709e-01 2.66072506e-03
9.10715140e-01 2.81838293e-03
9.04098344e-01 2.98538262e-03
8.97825466e-01 3.16227766e-03
8.91880238e-01 3.34965439e-03
8.86246982e-01 3.54813389e-03
8.80910604e-01 3.75837404e-03
8.75856594e-01 3.98107171e-03
8.71071017e-01 4.21696503e-03
8.66540507e-01 4.46683592e-03
8.62252259e-01 4.73151259e-03
8.58194017e-01 5.01187234e-03
8.54354060e-01 5.30884444e-03
8.50721190e-01 5.62341325e-03
8.47284719e-01 5.95662144e-03
8.44034453e-01 6.30957344e-03
8.40960676e-01 6.68343918e-03
8.38054132e-01 7.07945784e-03
8.35306013e-01 7.49894209e-03
8.32707939e-01 7.94328235e-03
8.30251943e-01 8.41395142e-03
8.27930452e-01 8.91250938e-03
8.25736275e-01 9.44060876e-03
8.23662583e-01 1.00000000e-02
8.21702897e-01 1.05925373e-02
8.19851067e-01 1.12201845e-02
8.18101263e-01 1.18850223e-02
8.16447957e-01 1.25892541e-02
8.14885908e-01 1.33352143e-02
8.13410152e-01 1.41253754e-02
8.12015985e-01 1.49623566e-02
8.10698954e-01 1.58489319e-02
8.09454839e-01 1.67880402e-02
8.08279647e-01 1.77827941e-02
8.07169600e-01 1.88364909e-02
8.06121120e-01 1.99526231e-02
8.05130823e-01 2.11348904e-02
8.04195506e-01 2.23872114e-02
8.03312141e-01 2.37137371e-02
8.02477863e-01 2.51188643e-02
8.01689963e-01 2.66072506e-02
8.00945879e-01 2.81838293e-02
8.00243189e-01 2.98538262e-02
7.99579604e-01 3.16227766e-02
7.98952957e-01 3.34965439e-02
7.98361204e-01 3.54813389e-02
7.97802410e-01 3.75837404e-02
7.97274747e-01 3.98107171e-02
7.96776488e-01 4.21696503e-02
7.96306001e-01 4.46683592e-02
7.95861743e-01 4.73151259e-02
7.95442258e-01 5.01187234e-02
7.95046167e-01 5.30884444e-02
7.94672170e-01 5.62341325e-02
7.94319039e-01 5.95662144e-02
7.93985611e-01 6.30957344e-02
7.93670791e-01 6.68343918e-02
7.93373542e-01 7.07945784e-02
7.93092886e-01 7.49894209e-02
7.92827899e-01 7.94328235e-02
7.92577707e-01 8.41395142e-02
7.92341486e-01 8.91250938e-02
7.92118456e-01 9.44060876e-02
7.91907884e-01 1.00000000e-01


==> Figures/fig6_threshold_bell_no4.dat <==
p T
9.93767672e-01 1.88364909e-03
9.83594567e-01 1.99526231e-03
9.73948955e-01 2.11348904e-03
9.64805319e-01 2.23872114e-03
9.56139274e-01 2.37137371e-03
9.47927510e-01 2.51188643e-03
9.40147735e-01 2.66072506e-03
9.32778628e-01 2.81838293e-03
9.25799801e-01 2.98538262e-03
9.19191760e-01 3.16227766e-03
9.12935873e-01 3.34965439e-03
9.07014340e-01 3.54813389e-03
9.01410163e-01 3.75837404e-03
8.96107119e-01 3.98107171e-03
8.91089729e-01 4.21696503e-03
8.86343236e-01 4.46683592e-03
8.81853577e-01 4.73151259e-03
8.77607356e-01 5.01187234e-03
8.73591821e-01 5.30884444e-03
8.69794837e-01 5.62341325e-03
8.66204863e-01 5.95662144e-03
8.62810927e-01 6.30957344e-03
8.59602602e-01 6.68343918e-03
8.56569986e-01 7.07945784e-03
8.53703674e-01 7.49894209e-03
8.50994742e-01 7.94328235e-03
8.48434719e-01 8.41395142e-03
8.46015573e-01 8.91250938e-03
8.43729686e-01 9.44060876e-03
8.41569838e-01 1.00000000e-02
8.39529185e-01 1.05925373e-02
8.37601241e-01 1.12201845e-02
8.35779866e-01 1.18850223e-02
8.34059241e-01 1.25892541e-02
8.32433859e-01 1.33352143e-02
8.30898505e-01 1.41253754e-02
8.29448244e-01 1.49623566e-02
8.28078404e-01 1.58489319e-02
8.26784565e-01 1.67880402e-02
8.25562547e-01 1.77827941e-02
8.24408394e-01 1.88364909e-02
8.23318365e-01 1.99526231e-02
8.22288921e-01 2.11348904e-02
8.21316718e-01 2.23872114e-02
8.20398591e-01 2.37137371e-02
8.19531550e-01 2.51188643e-02
8.18712767e-01 2.66072506e-02
8.17939571e-01 2.81838293e-02
8.17209434e-01 2.98538262e-02
8.16519970e-01 3.16227766e-02
8.15868922e-01 3.34965439e-02
8.15254158e-01 3.54813389e-02
8.14673664e-01 3.75837404e-02
8.14125535e-01 3.98107171e-02
8.13607973e-01 4.21696503e-02
8.13119278e-01 4.46683592e-02
8.12657845e-01 4.73151259e-02
8.12222157e-01 5.01187234e-02
8.11810782e-01 5.30884444e-02
8.11422366e-01 5.62341325e-02
8.11055630e-01 5.95662144e-02
8.10709368e-01 6.30957344e-02
8.10382437e-01 6.68343918e-02
8.10073761e-01 7.07945784e-02
8.09782323e-01 7.49894209e-02
8.09507162e-01 7.94328235e-02
8.09247369e-01 8.41395142e-02
8.09002087e-01 8.91250938e-02
8.08770508e-01 9.44060876e-02
8.08551867e-01 1.00000000e-01


==> Figures/fig6_threshold_bell_no5.dat <==
p T
9.93906134e-01 2.11348904e-03
9.84330821e-01 2.23872114e-03
9.75268029e-01 2.37137371e-03
9.66691086e-01 2.51188643e-03
9.58574704e-01 2.66072506e-03
9.50894889e-01 2.81838293e-03
9.43628866e-01 2.98538262e-03
9.36755013e-01 3.16227766e-03
9.30252791e-01 3.34965439e-03
9.24102695e-01 3.54813389e-03
9.18286198e-01 3.75837404e-03
9.12785704e-01 3.98107171e-03
9.07584503e-01 4.21696503e-03
9.02666725e-01 4.46683592e-03
8.98017306e-01 4.73151259e-03
8.93621945e-01 5.01187234e-03
8.89467070e-01 5.30884444e-03
8.85539804e-01 5.62341325e-03
8.81827930e-01 5.95662144e-03
8.78319863e-01 6.30957344e-03
8.75004614e-01 6.68343918e-03
8.71871769e-01 7.07945784e-03
8.68911456e-01 7.49894209e-03
8.66114318e-01 7.94328235e-03
8.63471492e-01 8.41395142e-03
8.60974582e-01 8.91250938e-03
8.58615635e-01 9.44060876e-03
8.56387122e-01 1.00000000e-02
8.54281913e-01 1.05925373e-02
8.52293259e-01 1.12201845e-02
8.50414774e-01 1.18850223e-02
8.48640412e-01 1.25892541e-02
8.46964454e-01 1.33352143e-02
8.45381489e-01 1.41253754e-02
8.43886399e-01 1.49623566e-02
8.42474342e-01 1.58489319e-02
8.41140740e-01 1.67880402e-02
8.39881262e-01 1.77827941e-02
8.38691815e-01 1.88364909e-02
8.37568527e-01 1.99526231e-02
8.36507739e-01 2.11348904e-02
8.35505992e-01 2.23872114e-02
8.34560015e-01 2.37137371e-02
8.33666720e-01 2.51188643e-02
8.32823183e-01 2.66072506e-02
8.32026646e-01 2.81838293e-02
8.31274499e-01 2.98538262e-02
8.30564278e-01 3.16227766e-02
8.29893653e-01 3.34965439e-02
8.29260425e-01 3.54813389e-02
8.28662514e-01 3.75837404e-02
8.28097956e-01 3.98107171e-02
8.27564896e-01 4.21696503e-02
8.27061581e-01 4.46683592e-02
8.26586354e-01 4.73151259e-02
8.26137653e-01 5.01187234e-02
8.25713999e-01 5.30884444e-02
8.25313997e-01 5.62341325e-02
8.24936330e-01 5.95662144e-02
8.24579752e-01 6.30957344e-02
8.24243088e-01 6.68343918e-02
8.23925227e-01 7.07945784e-02
8.23625120e-01 7.49894209e-02
8.23341779e-01 7.94328235e-02
8.23074266e-01 8.41395142e-02
8.22821699e-01 8.91250938e-02
8.22583244e-01 9.44060876e-02
8.22358114e-01 1.00000000e-01


==> Figures/fig6_threshold_ghz_no2.dat <==
p T
9.96998923e-01 2.11348904e-03
9.88462888e-01 2.23872114e-03
9.80330608e-01 2.37137371e-03
9.72587522e-01 2.51188643e-03
9.65219019e-01 2.66072506e-03
9.58210530e-01 2.81838293e-03
9.51547613e-01 2.98538262e-03
9.45216013e-01 3.16227766e-03
9.39201722e-01 3.34965439e-03
9.33491026e-01 3.54813389e-03
9.28070535e-01 3.75837404e-03
9.22927221e-01 3.98107171e-03
9.18048433e-01 4.21696503e-03
9.13421916e-01 4.46683592e-03
9.09035824e-01 4.73151259e-03
9.04878726e-01 5.01187234e-03
9.00939610e-01 5.30884444e-03
8.97207883e-01 5.62341325e-03
8.93673368e-01 5.95662144e-03
8.90326303e-01 6.30957344e-03
8.87157330e-01 6.68343918e-03
8.84157495e-01 7.07945784e-03
8.81318230e-01 7.49894209e-03
8.78631350e-01 7.94328235e-03
8.76089040e-01 8.41395142e-03
8.73683844e-01 8.91250938e-03
8.71408653e-01 9.44060876e-03
8.69256694e-01 1.00000000e-02
8.67221519e-01 1.05925373e-02
8.65296991e-01 1.12201845e-02
8.63477271e-01 1.18850223e-02
8.61756812e-01 1.25892541e-02
8.60130337e-01 1.33352143e-02
8.58592840e-01 1.41253754e-02
8.57139562e-01 1.49623566e-02
8.55765988e-01 1.58489319e-02
8.54467836e-01 1.67880402e-02
8.53241041e-01 1.77827941e-02
8.52081751e-01 1.88364909e-02
8.50986311e-01 1.99526231e-02
8.49951261e-01 2.11348904e-02
8.48973319e-01 2.23872114e-02
8.48049378e-01 2.37137371e-02
8.47176493e-01 2.51188643e-02
8.46351879e-01 2.66072506e-02
8.45572896e-01 2.81838293e-02
8.44837045e-01 2.98538262e-02
8.44141962e-01 3.16227766e-02
8.43485411e-01 3.34965439e-02
8.42865274e-01 3.54813389e-02
8.42279548e-01 3.75837404e-02
8.41726340e-01 3.98107171e-02
8.41203856e-01 4.21696503e-02
8.40710403e-01 4.46683592e-02
8.40244378e-01 4.73151259e-02
8.39804265e-01 5.01187234e-02
8.39388633e-01 5.30884444e-02
8.38996128e-01 5.62341325e-02
8.38625468e-01 5.95662144e-02
8.38275445e-01 6.30957344e-02
8.37944914e-01 6.68343918e-02
8.37632794e-01 7.07945784e-02
8.37338065e-01 7.49894209e-02
8.37059761e-01 7.94328235e-02
8.36796969e-01 8.41395142e-02
8.36548829e-01 8.91250938e-02
8.36314526e-01 9.44060876e-02
8.36093291e-01 1.00000000e-01


==> Figures/fig6_threshold_ghz_no3.dat <==
p T
9.97356866e-01 2.37137371e-03
9.89206722e-01 2.51188643e-03
9.81464712e-01 2.66072506e-03
9.74112984e-01 2.81838293e-03
9.67134167e-01 2.98538262e-03
9.60511405e-01 3.16227766e-03
9.54228371e-01 3.34965439e-03
9.48269281e-01 3.54813389e-03
9.42618901e-01 3.75837404e-03
9.37262552e-01 3.98107171e-03
9.32186107e-01 4.21696503e-03
9.27375990e-01 4.46683592e-03
9.22819168e-01 4.73151259e-03
9.18503142e-01 5.01187234e-03
9.14415939e-01 5.30884444e-03
9.10546100e-01 5.62341325e-03
9.06882665e-01 5.95662144e-03
9.03415164e-01 6.30957344e-03
9.00133595e-01 6.68343918e-03
8.97028419e-01 7.07945784e-03
8.94090538e-01 7.49894209e-03
8.91311279e-01 7.94328235e-03
8.88682385e-01 8.41395142e-03
8.86195993e-01 8.91250938e-03
8.83844623e-01 9.44060876e-03
8.81621160e-01 1.00000000e-02
8.79518840e-01 1.05925373e-02
8.77531236e-01 1.12201845e-02
8.75652243e-01 1.18850223e-02
8.73876064e-01 1.25892541e-02
8.72197195e-01 1.33352143e-02
8.70610415e-01 1.41253754e-02
8.69110771e-01 1.49623566e-02
8.67693565e-01 1.58489319e-02
8.66354342e-01 1.67880402e-02
8.65088880e-01 1.77827941e-02
8.63893180e-01 1.88364909e-02
8.62763449e-01 1.99526231e-02
8.61696098e-01 2.11348904e-02
8.60687725e-01 2.23872114e-02
8.59735110e-01 2.37137371e-02
8.58835205e-01 2.51188643e-02
8.57985125e-01 2.66072506e-02
8.57182138e-01 2.81838293e-02
8.56423659e-01 2.98538262e-02
8.55707244e-01 3.16227766e-02
8.55030579e-01 3.34965439e-02
8.54391477e-01 3.54813389e-02
8.53787866e-01 3.75837404e-02
8.53217791e-01 3.98107171e-02
8.52679400e-01 4.21696503e-02
8.52170943e-01 4.46683592e-02
8.51690766e-01 4.73151259e-02
8.51237304e-01 5.01187234e-02
8.50809079e-01 5.30884444e-02
8.50404694e-01 5.62341325e-02
8.50022826e-01 5.95662144e-02
8.49662228e-01 6.30957344e-02
8.49321719e-01 6.68343918e-02
8.49000186e-01 7.07945784e-02
8.48696574e-01 7.49894209e-02
8.48409888e-01 7.94328235e-02
8.48139188e-01 8.41395142e-02
8.47883584e-01 8.91250938e-02
8.47642238e-01 9.44060876e-02
8.47414355e-01 1.00000000e-01


==> Figures/fig6_threshold_ghz_no4.dat <==
p T
9.95084743e-01 2.66072506e-03
9.87454830e-01 2.81838293e-03
9.80220123e-01 2.98538262e-03
9.73361616e-01 3.16227766e-03
9.66861068e-01 3.34965439e-03
9.60700994e-01 3.54813389e-03
9.54864643e-01 3.75837404e-03
9.49335983e-01 3.98107171e-03
9.44099677e-01 4.21696503e-03
9.39141069e-01 4.46683592e-03
9.34446157e-01 4.73151259e-03
9.30001573e-01 5.01187234e-03
9.25794564e-01 5.30884444e-03
9.21812966e-01 5.62341325e-03
9.18045185e-01 5.95662144e-03
9.14480175e-01 6.30957344e-03
9.11107417e-01 6.68343918e-03
9.07916900e-01 7.07945784e-03
9.04899094e-01 7.49894209e-03
9.02044939e-01 7.94328235e-03
8.99345819e-01 8.41395142e-03
8.96793545e-01 8.91250938e-03
8.94380337e-01 9.44060876e-03
8.92098807e-01 1.00000000e-02
8.89941936e-01 1.05925373e-02
8.87903066e-01 1.12201845e-02
8.85975877e-01 1.18850223e-02
8.84154373e-01 1.25892541e-02
8.82432866e-01 1.33352143e-02
8.80805966e-01 1.41253754e-02
8.79268560e-01 1.49623566e-02
8.77815803e-01 1.58489319e-02
8.76443106e-01 1.67880402e-02
8.75146118e-01 1.77827941e-02
8.73920719e-01 1.88364909e-02
8.72763010e-01 1.99526231e-02
8.71669294e-01 2.11348904e-02
8.70636076e-01 2.23872114e-02
8.69660043e-01 2.37137371e-02
8.68738064e-01 2.51188643e-02
8.67867173e-01 2.66072506e-02
8.67044565e-01 2.81838293e-02
8.66267586e-01 2.98538262e-02
8.65533724e-01 3.16227766e-02
8.64840606e-01 3.34965439e-02
8.64185985e-01 3.54813389e-02
8.63567738e-01 3.75837404e-02
8.62983857e-01 3.98107171e-02
8.62432442e-01 4.21696503e-02
8.61911699e-01 4.46683592e-02
8.61419931e-01 4.73151259e-02
8.60955533e-01 5.01187234e-02
8.60516990e-01 5.30884444e-02
8.60102869e-01 5.62341325e-02
8.59711815e-01 5.95662144e-02
8.59342549e-01 6.30957344e-02
8.58993862e-01 6.68343918e-02
8.58664610e-01 7.07945784e-02
8.58353714e-01 7.49894209e-02
8.58060155e-01 7.94328235e-02
8.57782967e-01 8.41395142e-02
8.57521241e-01 8.91250938e-02
8.57274117e-01 9.44060876e-02
8.57040782e-01 1.00000000e-01


==> Figures/fig6_threshold_ghz_no5.dat <==
p T
9.98830202e-01 2.81838293e-03
9.91384495e-01 2.98538262e-03
9.84331694e-01 3.16227766e-03
9.77651954e-01 3.34965439e-03
9.71326361e-01 3.54813389e-03
9.65336897e-01 3.75837404e-03
9.59666396e-01 3.98107171e-03
9.54298516e-01 4.21696503e-03
9.49217699e-01 4.46683592e-03
9.44409136e-01 4.73151259e-03
9.39858741e-01 5.01187234e-03
9.35553110e-01 5.30884444e-03
9.31479499e-01 5.62341325e-03
9.27625789e-01 5.95662144e-03
9.23980461e-01 6.30957344e-03
9.20532568e-01 6.68343918e-03
9.17271710e-01 7.07945784e-03
9.14188007e-01 7.49894209e-03
9.11272077e-01 7.94328235e-03
9.08515010e-01 8.41395142e-03
9.05908353e-01 8.91250938e-03
9.03444079e-01 9.44060876e-03
9.01114575e-01 1.00000000e-02
8.98912618e-01 1.05925373e-02
8.96831358e-01 1.12201845e-02
8.94864300e-01 1.18850223e-02
8.93005286e-01 1.25892541e-02
8.91248478e-01 1.33352143e-02
8.89588347e-01 1.41253754e-02
8.88019652e-01 1.49623566e-02
8.86537427e-01 1.58489319e-02
8.85136970e-01 1.67880402e-02
8.83813828e-01 1.77827941e-02
8.82563785e-01 1.88364909e-02
8.81382848e-01 1.99526231e-02
8.80267238e-01 2.11348904e-02
8.79213379e-01 2.23872114e-02
8.78217886e-01 2.37137371e-02
8.77277557e-01 2.51188643e-02
8.76389362e-01 2.66072506e-02
8.75550434e-01 2.81838293e-02
8.74758062e-01 2.98538262e-02
8.74009681e-01 3.16227766e-02
8.73302867e-01 3.34965439e-02
8.72635326e-01 3.54813389e-02
8.72004889e-01 3.75837404e-02
8.71409507e-01 3.98107171e-02
8.70847241e-01 4.21696503e-02
8.70316260e-01 4.46683592e-02
8.69814830e-01 4.73151259e-02
8.69341316e-01 5.01187234e-02
8.68894170e-01 5.30884444e-02
8.68471930e-01 5.62341325e-02
8.68073215e-01 5.95662144e-02
8.67696718e-01 6.30957344e-02
8.67341207e-01 6.68343918e-02
8.67005514e-01 7.07945784e-02
8.66688540e-01 7.49894209e-02
8.66389243e-01 7.94328235e-02
8.66106641e-01 8.41395142e-02
8.65839804e-01 8.91250938e-02
8.65587856e-01 9.44060876e-02
8.65349967e-01 1.00000000e-01

